Preventing DDoS using Bloom Filter: A Survey

Distributed Denial-of-Service (DDoS) is a menace for service provider and prominent issue in network security. Defeating or defending the DDoS is a prime challenge. DDoS make a service unavailable for a certain time. This phenomenon harms the service providers, and hence, loss of business revenue. Therefore, DDoS is a grand challenge to defeat. There are numerous mechanism to defend DDoS, however, this paper surveys the deployment of Bloom Filter in defending a DDoS attack. The Bloom Filter is a probabilistic data structure for membership query that returns either true or false. Bloom Filter uses tiny memory to store information of large data. Therefore, packet information is stored in Bloom Filter to defend and defeat DDoS. This paper presents a survey on DDoS defending technique using Bloom Filter.

==> EAI_Endorsed_Transactions-latex.README.txt <==
This folder contains LaTeX and BibTeX classes for the preparation of submissions
to the EAI Endorsed Transactions:

  
** icst.cls **
   Documentclass for EAI Endorsed Transactions submissions.

  
** icstnum.bst **
   BibTeX style for the EAI Endorsed Transactions, to be used for numbered citations.

  
** icstauth.bst **
   BibTeX style for the EAI Endorsed Transactions, to be used for author-year citations.

  
** ICSTdoc.pdf **
   PDF documentation describing how to use the ICST LaTeX and BibTeX styles.

  
** icstdoc.tex **
   LaTeX source for the documentation.  
You can browse this for an example
   of the EAI documentclass in use.

  
** EAI-endorsed-transactions-latex.zip **
   Archive file containing all the above files.

